Minimum Description Length Unsupervisedly Separates Law-Grade from Statistical-Grade Knowledge in a Self-Improving Science Agent - and Reveals 86% of Its Own Discoveries Are Statistical

AI systems that discover scientific relations now generate candidate "laws" at scale, but the bottleneck has shifted from generation to vetting: which candidates deserve belief? We show that a deployed self-improving science agent - one that has admitted 252 relations through held-out prediction courts - already computes the quantity that answers this question: the Minimum Description Length compression ratio used for model selection doubles, when read under discrete accounting, as an unsupervised epistemic grader. The compression-ranked top band of the agent's ledger recovers exactly the canonical laws among its discoveries (vis-viva across seven planets, Balmer/Rydberg) plus cross-measurement identities - enrichment $p=3.6\times10^{-12}$ under a hypergeometric test - with zero counterexamples and physically coherent band structure. The same lens retroactively reveals that 86% of the ledger compresses nothing ($\mathrm{cr}\approx 1$): the agent had been recording statistical regularities, including a learned predictor with held-out $R^2=0.541$ admitted through the prediction gate, under a narrative of compression as the unified value of knowledge - a narrative that was never true for them. We formalize the resulting dual-axis bookkeeping - prediction value ($R^2$) and compression value (cr) as nearly decoupled axes of knowledge - demonstrate its robustness to quantization, and register forward falsifiable predictions. The episode is, to our knowledge, the first measured instance of a discovery agent auditing its own knowledge ledger by an internal measure and finding itself over-claiming.

==> fig1_all.dat <==
rank cr
10 1.3510
11 1.3510
14 1.2330
16 1.1550
17 1.1550
18 1.1180
19 1.1010
20 1.1010
21 1.1000
22 1.0900
23 1.0690
24 1.0640
25 1.0540
26 1.0530
27 1.0510
28 1.0470
29 1.0390
30 1.0310
31 1.0270
33 1.0060
34 1.0040
35 1.0040
37 1.0000
38 1.0000
39 1.0000
40 1.0000
41 1.0000
42 1.0000
43 1.0000
44 1.0000
45 1.0000
46 1.0000
47 1.0000
48 1.0000
49 1.0000
50 1.0000
51 1.0000
52 1.0000
53 1.0000
54 1.0000
55 1.0000
56 1.0000
57 1.0000
58 1.0000
59 1.0000
60 1.0000
61 1.0000
62 1.0000
63 1.0000
64 1.0000
65 1.0000
66 1.0000
67 1.0000
68 1.0000
69 1.0000
70 1.0000
71 1.0000
72 1.0000
73 1.0000
74 1.0000
75 1.0000
76 1.0000
77 1.0000
78 1.0000
79 1.0000
80 1.0000
81 1.0000
82 1.0000
83 1.0000
84 1.0000
85 1.0000
86 1.0000
87 1.0000
88 1.0000
89 1.0000
90 1.0000
91 1.0000
92 1.0000
93 1.0000
94 1.0000
95 1.0000
96 1.0000
97 1.0000
98 1.0000
99 1.0000
100 1.0000
101 1.0000
102 1.0000
103 1.0000
104 1.0000
105 1.0000
106 1.0000
107 1.0000
108 1.0000
109 1.0000
110 1.0000
111 1.0000
112 1.0000
113 1.0000
114 1.0000
115 1.0000
116 1.0000
117 1.0000
118 1.0000
119 1.0000
120 1.0000
121 1.0000
122 1.0000
123 1.0000
124 1.0000
125 1.0000
126 1.0000
127 1.0000
128 1.0000
129 1.0000
130 1.0000
131 1.0000
132 1.0000
133 1.0000
134 1.0000
135 1.0000
136 1.0000
137 1.0000
138 1.0000
139 1.0000
140 1.0000
141 1.0000
142 1.0000
143 1.0000
144 1.0000
145 1.0000
146 1.0000
147 1.0000
148 1.0000
149 1.0000
150 1.0000
151 1.0000
152 1.0000
153 1.0000
154 1.0000
155 1.0000
156 1.0000
157 1.0000
158 1.0000
159 1.0000
160 1.0000
161 1.0000
162 1.0000
163 1.0000
164 1.0000
165 1.0000
166 1.0000
167 1.0000
168 1.0000
169 1.0000
170 1.0000
171 1.0000
172 1.0000
173 1.0000
174 1.0000
175 1.0000
176 1.0000
177 1.0000
178 1.0000
179 1.0000
180 1.0000
181 1.0000
182 1.0000
183 1.0000
184 1.0000
185 1.0000
186 1.0000
187 1.0000
188 1.0000
189 1.0000
190 1.0000
191 1.0000
192 1.0000
193 1.0000
194 1.0000
195 1.0000
196 1.0000
197 1.0000
198 1.0000
199 1.0000
200 1.0000
201 1.0000
202 1.0000
203 1.0000
204 1.0000
205 1.0000
206 1.0000
207 1.0000
208 1.0000
209 1.0000
210 1.0000
211 1.0000
212 1.0000
213 1.0000
214 1.0000
215 1.0000
216 1.0000
217 1.0000
218 1.0000
219 1.0000
220 1.0000
221 1.0000
222 1.0000
223 1.0000
224 1.0000
225 1.0000
226 1.0000
227 1.0000
228 1.0000
229 1.0000
230 1.0000
231 1.0000
232 1.0000
233 1.0000
234 1.0000
235 1.0000
236 1.0000
237 1.0000
238 1.0000
239 1.0000
240 1.0000
241 1.0000
242 1.0000
243 1.0000
244 1.0000
245 1.0000
246 1.0000
247 1.0000
248 1.0000
249 1.0000
250 1.0000
251 0.9980
252 0.9980


==> fig1_law.dat <==
rank cr
1 4.6150
2 3.0410
3 3.0240
4 2.1920
5 2.1350
6 1.9140
7 1.7160
8 1.5150
9 1.3860
12 1.3090
13 1.2370
15 1.2200
32 1.0080
36 1.0020


==> fig2_cliff.dat <==
r2 cr
0.0000 0.978
0.0010 0.978
0.0020 0.979
0.0030 0.979
0.0040 0.979
0.0050 0.979
0.0060 0.979
0.0070 0.979
0.0080 0.979
0.0090 0.979
0.0100 0.979
0.0110 0.979
0.0120 0.979
0.0130 0.979
0.0140 0.979
0.0150 0.979
0.0160 0.979
0.0170 0.979
0.0180 0.979
0.0190 0.979
0.0200 0.979
0.0210 0.979
0.0220 0.979
0.0230 0.979
0.0240 0.979
0.0250 0.979
0.0260 0.979
0.0270 0.979
0.0280 0.979
0.0290 0.979
0.0300 0.979
0.0310 0.979
0.0320 0.979
0.0330 0.980
0.0340 0.980
0.0350 0.980
0.0360 0.980
0.0370 0.980
0.0380 0.980
0.0390 0.980
0.0400 0.980
0.0410 0.980
0.0420 0.980
0.0430 0.980
0.0440 0.980
0.0450 0.980
0.0460 0.980
0.0470 0.980
0.0480 0.980
0.0490 0.980
0.0500 0.980
0.0510 0.980
0.0520 0.980
0.0530 0.980
0.0540 0.980
0.0550 0.980
0.0560 0.980
0.0570 0.980
0.0580 0.980
0.0590 0.980
0.0600 0.980
0.0610 0.980
0.0620 0.980
0.0630 0.980
0.0640 0.981
0.0650 0.981
0.0660 0.981
0.0670 0.981
0.0680 0.981
0.0690 0.981
0.0700 0.981
0.0710 0.981
0.0720 0.981
0.0730 0.981
0.0740 0.981
0.0750 0.981
0.0760 0.981
0.0770 0.981
0.0780 0.981
0.0790 0.981
0.0800 0.981
0.0810 0.981
0.0820 0.981
0.0830 0.981
0.0840 0.981
0.0850 0.981
0.0860 0.981
0.0870 0.981
0.0880 0.981
0.0890 0.981
0.0900 0.981
0.0910 0.981
0.0920 0.981
0.0930 0.982
0.0940 0.982
0.0950 0.982
0.0960 0.982
0.0970 0.982
0.0980 0.982
0.0990 0.982
0.1000 0.982
0.1010 0.982
0.1020 0.982
0.1030 0.982
0.1040 0.982
0.1050 0.982
0.1060 0.982
0.1070 0.982
0.1080 0.982
0.1090 0.982
0.1100 0.982
0.1110 0.982
0.1120 0.982
0.1130 0.982
0.1140 0.982
0.1150 0.982
0.1160 0.982
0.1170 0.982
0.1180 0.982
0.1190 0.982
0.1200 0.982
0.1210 0.983
0.1220 0.983
0.1230 0.983
0.1240 0.983
0.1250 0.983
0.1260 0.983
0.1270 0.983
0.1280 0.983
0.1290 0.983
0.1300 0.983
0.1310 0.983
0.1320 0.983
0.1330 0.983
0.1340 0.983
0.1350 0.983
0.1360 0.983
0.1370 0.983
0.1380 0.983
0.1390 0.983
0.1400 0.983
0.1410 0.983
0.1420 0.983
0.1430 0.983
0.1440 0.983
0.1450 0.983
0.1460 0.983
0.1470 0.983
0.1480 0.984
0.1490 0.984
0.1500 0.984
0.1510 0.984
0.1520 0.984
0.1530 0.984
0.1540 0.984
0.1550 0.984
0.1560 0.984
0.1570 0.984
0.1580 0.984
0.1590 0.984
0.1600 0.984
0.1610 0.984
0.1620 0.984
0.1630 0.984
0.1640 0.984
0.1650 0.984
0.1660 0.984
0.1670 0.984
0.1680 0.984
0.1690 0.984
0.1700 0.984
0.1710 0.984
0.1720 0.984
0.1730 0.984
0.1740 0.984
0.1750 0.985
0.1760 0.985
0.1770 0.985
0.1780 0.985
0.1790 0.985
0.1800 0.985
0.1810 0.985
0.1820 0.985
0.1830 0.985
0.1840 0.985
0.1850 0.985
0.1860 0.985
0.1870 0.985
0.1880 0.985
0.1890 0.985
0.1900 0.985
0.1910 0.985
0.1920 0.985
0.1930 0.985
0.1940 0.985
0.1950 0.985
0.1960 0.985
0.1970 0.985
0.1980 0.985
0.1990 0.985
0.2000 0.986
0.2010 0.986
0.2020 0.986
0.2030 0.986
0.2040 0.986
0.2050 0.986
0.2060 0.986
0.2070 0.986
0.2080 0.986
0.2090 0.986
0.2100 0.986
0.2110 0.986
0.2120 0.986
0.2130 0.986
0.2140 0.986
0.2150 0.986
0.2160 0.986
0.2170 0.986
0.2180 0.986
0.2190 0.986
0.2200 0.986
0.2210 0.986
0.2220 0.986
0.2230 0.986
0.2240 0.986
0.2250 0.987
0.2260 0.987
0.2270 0.987
0.2280 0.987
0.2290 0.987
0.2300 0.987
0.2310 0.987
0.2320 0.987
0.2330 0.987
0.2340 0.987
0.2350 0.987
0.2360 0.987
0.2370 0.987
0.2380 0.987
0.2390 0.987
0.2400 0.987
0.2410 0.987
0.2420 0.987
0.2430 0.987
0.2440 0.987
0.2450 0.987
0.2460 0.987
0.2470 0.987
0.2480 0.987
0.2490 0.988
0.2500 0.988
0.2510 0.988
0.2520 0.988
0.2530 0.988
0.2540 0.988
0.2550 0.988
0.2560 0.988
0.2570 0.988
0.2580 0.988
0.2590 0.988
0.2600 0.988
0.2610 0.988
0.2620 0.988
0.2630 0.988
0.2640 0.988
0.2650 0.988
0.2660 0.988
0.2670 0.988
0.2680 0.988
0.2690 0.988
0.2700 0.988
0.2710 0.988
0.2720 0.989
0.2730 0.989
0.2740 0.989
0.2750 0.989
0.2760 0.989
0.2770 0.989
0.2780 0.989
0.2790 0.989
0.2800 0.989
0.2810 0.989
0.2820 0.989
0.2830 0.989
0.2840 0.989
0.2850 0.989
0.2860 0.989
0.2870 0.989
0.2880 0.989
0.2890 0.989
0.2900 0.989
0.2910 0.989
0.2920 0.989
0.2930 0.989
0.2940 0.990
0.2950 0.990
0.2960 0.990
0.2970 0.990
0.2980 0.990
0.2990 0.990
0.3000 0.990
0.3010 0.990
0.3020 0.990
0.3030 0.990
0.3040 0.990
0.3050 0.990
0.3060 0.990
0.3070 0.990
0.3080 0.990
0.3090 0.990
0.3100 0.990
0.3110 0.990
0.3120 0.990
0.3130 0.990
0.3140 0.990
0.3150 0.990
0.3160 0.991
0.3170 0.991
0.3180 0.991
0.3190 0.991
0.3200 0.991
0.3210 0.991
0.3220 0.991
0.3230 0.991
0.3240 0.991
0.3250 0.991
0.3260 0.991
0.3270 0.991
0.3280 0.991
0.3290 0.991
0.3300 0.991
0.3310 0.991
0.3320 0.991
0.3330 0.991
0.3340 0.991
0.3350 0.991
0.3360 0.991
0.3370 0.992
0.3380 0.992
0.3390 0.992
0.3400 0.992
0.3410 0.992
0.3420 0.992
0.3430 0.992
0.3440 0.992
0.3450 0.992
0.3460 0.992
0.3470 0.992
0.3480 0.992
0.3490 0.992
0.3500 0.992
0.3510 0.992
0.3520 0.992
0.3530 0.992
0.3540 0.992
0.3550 0.992
0.3560 0.992
0.3570 0.993
0.3580 0.993
0.3590 0.993
0.3600 0.993
0.3610 0.993
0.3620 0.993
0.3630 0.993
0.3640 0.993
0.3650 0.993
0.3660 0.993
0.3670 0.993
0.3680 0.993
0.3690 0.993
0.3700 0.993
0.3710 0.993
0.3720 0.993
0.3730 0.993
0.3740 0.993
0.3750 0.993
0.3760 0.993
0.3770 0.994
0.3780 0.994
0.3790 0.994
0.3800 0.994
0.3810 0.994
0.3820 0.994
0.3830 0.994
0.3840 0.994
0.3850 0.994
0.3860 0.994
0.3870 0.994
0.3880 0.994
0.3890 0.994
0.3900 0.994
0.3910 0.994
0.3920 0.994
0.3930 0.994
0.3940 0.994
0.3950 0.994
0.3960 0.995
0.3970 0.995
0.3980 0.995
0.3990 0.995
0.4000 0.995
0.4010 0.995
0.4020 0.995
0.4030 0.995
0.4040 0.995
0.4050 0.995
0.4060 0.995
0.4070 0.995
0.4080 0.995
0.4090 0.995
0.4100 0.995
0.4110 0.995
0.4120 0.995
0.4130 0.995
0.4140 0.996
0.4150 0.996
0.4160 0.996
0.4170 0.996
0.4180 0.996
0.4190 0.996
0.4200 0.996
0.4210 0.996
0.4220 0.996
0.4230 0.996
0.4240 0.996
0.4250 0.996
0.4260 0.996
0.4270 0.996
0.4280 0.996
0.4290 0.996
0.4300 0.996
0.4310 0.996
0.4320 0.997
0.4330 0.997
0.4340 0.997
0.4350 0.997
0.4360 0.997
0.4370 0.997
0.4380 0.997
0.4390 0.997
0.4400 0.997
0.4410 0.997
0.4420 0.997
0.4430 0.997
0.4440 0.997
0.4450 0.997
0.4460 0.997
0.4470 0.997
0.4480 0.997
0.4490 0.998
0.4500 0.998
0.4510 0.998
0.4520 0.998
0.4530 0.998
0.4540 0.998
0.4550 0.998
0.4560 0.998
0.4570 0.998
0.4580 0.998
0.4590 0.998
0.4600 0.998
0.4610 0.998
0.4620 0.998
0.4630 0.998
0.4640 0.998
0.4650 0.999
0.4660 0.999
0.4670 0.999
0.4680 0.999
0.4690 0.999
0.4700 0.999
0.4710 0.999
0.4720 0.999
0.4730 0.999
0.4740 0.999
0.4750 0.999
0.4760 0.999
0.4770 0.999
0.4780 0.999
0.4790 0.999
0.4800 0.999
0.4810 0.999
0.4820 1.000
0.4830 1.000
0.4840 1.000
0.4850 1.000
0.4860 1.000
0.4870 1.000
0.4880 1.000
0.4890 1.000
0.4900 1.000
0.4910 1.000
0.4920 1.000
0.4930 1.000
0.4940 1.000
0.4950 1.000
0.4960 1.000
0.4970 1.001
0.4980 1.001
0.4990 1.001
0.5000 1.001
0.5010 1.001
0.5020 1.001
0.5030 1.001
0.5040 1.001
0.5050 1.001
0.5060 1.001
0.5070 1.001
0.5080 1.001
0.5090 1.001
0.5100 1.001
0.5110 1.001
0.5120 1.002
0.5130 1.002
0.5140 1.002
0.5150 1.002
0.5160 1.002
0.5170 1.002
0.5180 1.002
0.5190 1.002
0.5200 1.002
0.5210 1.002
0.5220 1.002
0.5230 1.002
0.5240 1.002
0.5250 1.002
0.5260 1.002
0.5270 1.003
0.5280 1.003
0.5290 1.003
0.5300 1.003
0.5310 1.003
0.5320 1.003
0.5330 1.003
0.5340 1.003
0.5350 1.003
0.5360 1.003
0.5370 1.003
0.5380 1.003
0.5390 1.003
0.5400 1.003
0.5410 1.004
0.5420 1.004
0.5430 1.004
0.5440 1.004
0.5450 1.004
0.5460 1.004
0.5470 1.004
0.5480 1.004
0.5490 1.004
0.5500 1.004
0.5510 1.004
0.5520 1.004
0.5530 1.004
0.5540 1.004
0.5550 1.005
0.5560 1.005
0.5570 1.005
0.5580 1.005
0.5590 1.005
0.5600 1.005
0.5610 1.005
0.5620 1.005
0.5630 1.005
0.5640 1.005
0.5650 1.005
0.5660 1.005
0.5670 1.005
0.5680 1.006
0.5690 1.006
0.5700 1.006
0.5710 1.006
0.5720 1.006
0.5730 1.006
0.5740 1.006
0.5750 1.006
0.5760 1.006
0.5770 1.006
0.5780 1.006
0.5790 1.006
0.5800 1.006
0.5810 1.007
0.5820 1.007
0.5830 1.007
0.5840 1.007
0.5850 1.007
0.5860 1.007
0.5870 1.007
0.5880 1.007
0.5890 1.007
0.5900 1.007
0.5910 1.007
0.5920 1.007
0.5930 1.008
0.5940 1.008
0.5950 1.008
0.5960 1.008
0.5970 1.008
0.5980 1.008
0.5990 1.008
0.6000 1.008
0.6010 1.008
0.6020 1.008
0.6030 1.008
0.6040 1.008
0.6050 1.009
0.6060 1.009
0.6070 1.009
0.6080 1.009
0.6090 1.009
0.6100 1.009
0.6110 1.009
0.6120 1.009
0.6130 1.009
0.6140 1.009
0.6150 1.009
0.6160 1.009
0.6170 1.010
0.6180 1.010
0.6190 1.010
0.6200 1.010
0.6210 1.010
0.6220 1.010
0.6230 1.010
0.6240 1.010
0.6250 1.010
0.6260 1.010
0.6270 1.010
0.6280 1.011
0.6290 1.011
0.6300 1.011
0.6310 1.011
0.6320 1.011
0.6330 1.011
0.6340 1.011
0.6350 1.011
0.6360 1.011
0.6370 1.011
0.6380 1.011
0.6390 1.012
0.6400 1.012
0.6410 1.012
0.6420 1.012
0.6430 1.012
0.6440 1.012
0.6450 1.012
0.6460 1.012
0.6470 1.012
0.6480 1.012
0.6490 1.012
0.6500 1.013
0.6510 1.013
0.6520 1.013
0.6530 1.013
0.6540 1.013
0.6550 1.013
0.6560 1.013
0.6570 1.013
0.6580 1.013
0.6590 1.013
0.6600 1.014
0.6610 1.014
0.6620 1.014
0.6630 1.014
0.6640 1.014
0.6650 1.014
0.6660 1.014
0.6670 1.014
0.6680 1.014
0.6690 1.014
0.6700 1.015
0.6710 1.015
0.6720 1.015
0.6730 1.015
0.6740 1.015
0.6750 1.015
0.6760 1.015
0.6770 1.015
0.6780 1.015
0.6790 1.016
0.6800 1.016
0.6810 1.016
0.6820 1.016
0.6830 1.016
0.6840 1.016
0.6850 1.016
0.6860 1.016
0.6870 1.016
0.6880 1.016
0.6890 1.017
0.6900 1.017
0.6910 1.017
0.6920 1.017
0.6930 1.017
0.6940 1.017
0.6950 1.017
0.6960 1.017
0.6970 1.017
0.6980 1.018
0.6990 1.018
0.7000 1.018
0.7010 1.018
0.7020 1.018
0.7030 1.018
0.7040 1.018
0.7050 1.018
0.7060 1.018
0.7070 1.019
0.7080 1.019
0.7090 1.019
0.7100 1.019
0.7110 1.019
0.7120 1.019
0.7130 1.019
0.7140 1.019
0.7150 1.020
0.7160 1.020
0.7170 1.020
0.7180 1.020
0.7190 1.020
0.7200 1.020
0.7210 1.020
0.7220 1.020
0.7230 1.021
0.7240 1.021
0.7250 1.021
0.7260 1.021
0.7270 1.021
0.7280 1.021
0.7290 1.021
0.7300 1.021
0.7310 1.022
0.7320 1.022
0.7330 1.022
0.7340 1.022
0.7350 1.022
0.7360 1.022
0.7370 1.022
0.7380 1.022
0.7390 1.023
0.7400 1.023
0.7410 1.023
0.7420 1.023
0.7430 1.023
0.7440 1.023
0.7450 1.023
0.7460 1.023
0.7470 1.024
0.7480 1.024
0.7490 1.024
0.7500 1.024
0.7510 1.024
0.7520 1.024
0.7530 1.024
0.7540 1.025
0.7550 1.025
0.7560 1.025
0.7570 1.025
0.7580 1.025
0.7590 1.025
0.7600 1.025
0.7610 1.026
0.7620 1.026
0.7630 1.026
0.7640 1.026
0.7650 1.026
0.7660 1.026
0.7670 1.026
0.7680 1.027
0.7690 1.027
0.7700 1.027
0.7710 1.027
0.7720 1.027
0.7730 1.027
0.7740 1.028
0.7750 1.028
0.7760 1.028
0.7770 1.028
0.7780 1.028
0.7790 1.028
0.7800 1.028
0.7810 1.029
0.7820 1.029
0.7830 1.029
0.7840 1.029
0.7850 1.029
0.7860 1.029
0.7870 1.030
0.7880 1.030
0.7890 1.030
0.7900 1.030
0.7910 1.030
0.7920 1.030
0.7930 1.031
0.7940 1.031
0.7950 1.031
0.7960 1.031
0.7970 1.031
0.7980 1.031
0.7990 1.032
0.8000 1.032
0.8010 1.032
0.8020 1.032
0.8030 1.032
0.8040 1.032
0.8050 1.033
0.8060 1.033
0.8070 1.033
0.8080 1.033
0.8090 1.033
0.8100 1.034
0.8110 1.034
0.8120 1.034
0.8130 1.034
0.8140 1.034
0.8150 1.035
0.8160 1.035
0.8170 1.035
0.8180 1.035
0.8190 1.035
0.8200 1.035
0.8210 1.036
0.8220 1.036
0.8230 1.036
0.8240 1.036
0.8250 1.036
0.8260 1.037
0.8270 1.037
0.8280 1.037
0.8290 1.037
0.8300 1.037
0.8310 1.038
0.8320 1.038
0.8330 1.038
0.8340 1.038
0.8350 1.039
0.8360 1.039
0.8370 1.039
0.8380 1.039
0.8390 1.039
0.8400 1.040
0.8410 1.040
0.8420 1.040
0.8430 1.040
0.8440 1.041
0.8450 1.041
0.8460 1.041
0.8470 1.041
0.8480 1.041
0.8490 1.042
0.8500 1.042
0.8510 1.042
0.8520 1.042
0.8530 1.043
0.8540 1.043
0.8550 1.043
0.8560 1.043
0.8570 1.044
0.8580 1.044
0.8590 1.044
0.8600 1.044
0.8610 1.045
0.8620 1.045
0.8630 1.045
0.8640 1.045
0.8650 1.046
0.8660 1.046
0.8670 1.046
0.8680 1.046
0.8690 1.047
0.8700 1.047
0.8710 1.047
0.8720 1.048
0.8730 1.048
0.8740 1.048
0.8750 1.048
0.8760 1.049
0.8770 1.049
0.8780 1.049
0.8790 1.050
0.8800 1.050
0.8810 1.050
0.8820 1.051
0.8830 1.051
0.8840 1.051
0.8850 1.051
0.8860 1.052
0.8870 1.052
0.8880 1.052
0.8890 1.053
0.8900 1.053
0.8910 1.053
0.8920 1.054
0.8930 1.054
0.8940 1.054
0.8950 1.055
0.8960 1.055
0.8970 1.055
0.8980 1.056
0.8990 1.056
0.9000 1.057
0.9010 1.057
0.9020 1.057
0.9030 1.058
0.9040 1.058
0.9050 1.058
0.9060 1.059
0.9070 1.059
0.9080 1.060
0.9090 1.060
0.9100 1.060
0.9110 1.061
0.9120 1.061
0.9130 1.062
0.9140 1.062
0.9150 1.063
0.9160 1.063
0.9170 1.063
0.9180 1.064
0.9190 1.064
0.9200 1.065
0.9210 1.065
0.9220 1.066
0.9230 1.066
0.9240 1.067
0.9250 1.067
0.9260 1.068
0.9270 1.068
0.9280 1.069
0.9290 1.069
0.9300 1.070
0.9310 1.070
0.9320 1.071
0.9330 1.071
0.9340 1.072
0.9350 1.073
0.9360 1.073
0.9370 1.074
0.9380 1.074
0.9390 1.075
0.9400 1.076
0.9410 1.076
0.9420 1.077
0.9430 1.078
0.9440 1.078
0.9450 1.079
0.9460 1.080
0.9470 1.080
0.9480 1.081
0.9490 1.082
0.9500 1.083
0.9510 1.083
0.9520 1.084
0.9530 1.085
0.9540 1.086
0.9550 1.087
0.9560 1.088
0.9570 1.088
0.9580 1.089
0.9590 1.090
0.9600 1.091
0.9610 1.092
0.9620 1.093
0.9630 1.094
0.9640 1.095
0.9650 1.096
0.9660 1.098
0.9670 1.099
0.9680 1.100
0.9690 1.101
0.9700 1.103
0.9710 1.104
0.9720 1.105
0.9730 1.107
0.9740 1.108
0.9750 1.110
0.9760 1.112
0.9770 1.113
0.9780 1.115
0.9790 1.117
0.9800 1.119
0.9810 1.121
0.9820 1.123
0.9830 1.126
0.9840 1.128
0.9850 1.131
0.9860 1.134
0.9870 1.137
0.9880 1.140
0.9890 1.144
0.9900 1.148
0.9910 1.153
0.9920 1.158
0.9930 1.164
0.9940 1.171
0.9950 1.179
0.9960 1.189
0.9970 1.203
0.9980 1.222
0.9990 1.257
1.0000 2.028


==> fig2_points.dat <==
r2 cr label
0.541 1.004 "embedding (admitted)"
0.648 1.000 "SS law (cross-confirmed)"

